Searches for Higgs and BSM at the Tevatron

This paper presents an overview of recent experimental direct searches for Higgs-boson and beyond-the-standard-model (BSM) physics shown in the plenary session at the SUSY07 conference. The results reported correspond to an integrated luminosity of up to 2 fb-1 of Run II data from $p\bar{p}$ collisions collected by the CDF and D0 experiments at the Fermilab Tevatron Collider. Searches covered include: the standard model (SM) Higgs boson (including sensitivity projections), the minimal supersymmetric extension of the standard model (MSSM), charged Higgs bosons and extended Higgs models, supersymmetric decays that conserve R-parity, gauge-mediated supersymmetric breaking models, long-lived particles, leptoquarks, extra gauge bosons, extra dimensions, and finally signature-based searches. Given the excellent performance of the collider and the continued productivity of the experiments, the Tevatron physics potential looks very promising for discovery in the coming larger data sets. In particular, the Higgs boson could be observed if its mass is light or near 160 GeV.

==> Abstract.txt <==
This paper presents an overview of recent experimental direct
searches for Higgs-boson and beyond-the-standard-model (BSM)
physics shown in the plenary session at the SUSY07 conference.
The results reported correspond to an integrated luminosity of
up to 2 fb-1 of Run II data from $p\bar{p}$ collisions
collected by the CDF and D0 experiments at the Fermilab
Tevatron Collider. Searches covered include: the standard model
(SM) Higgs boson (including sensitivity projections), the
minimal supersymmetric extension of the standard model (MSSM),
charged Higgs bosons and extended Higgs models, supersymmetric
decays that conserve R-parity, gauge-mediated supersymmetric
breaking models, long-lived particles, leptoquarks, extra gauge
bosons, extra dimensions, and finally signature-based searches.
Given the excellent performance of the collider and the
continued productivity of the experiments, the Tevatron physics
potential looks very promising for discovery in the coming
larger data sets. In particular, the Higgs boson could be
observed if its mass is light or near 160 GeV.

